Black Hole Information and Thermodynamics

This SpringerBrief is based on a masters course on black hole thermodynamics and the black hole information problem taught by Dieter L\"ust during the summer term 2017 at the Ludwig-Maximilians-Universit\"at in Munich; it was written by Ward Vleeshouwers. It provides a short introduction to general relativity, which describes gravity in terms of the curvature of space-time, and examines the properties of black holes. These are central objects in general relativity which arise when sufficient energy is compressed into a finite volume, so that even light cannot escape its gravitational pull. We will see that black holes exhibit a profound connection with thermodynamic systems. Indeed, by quantizing a field theory on curved backgrounds, one can show that black holes emit thermal (Hawking) radiation, so that the connection with thermodynamics is more than a formal similarity. Hawking radiation gives rise to an apparent conflict between general relativity and quantum mechanics known as the black hole information problem. If a black hole formed from a pure quantum state evaporates to form thermal radiation, which is in a mixed state, then the unitarity postulate of quantum mechanics is violated. We will examine the black hole information problem, which has plagued the physics community for over four decades, and consider prominent examples of proposed solutions, in particular, the string theoretical construction of the Tangherlini black hole, and the infinite number of asymptotic symmetries given by BMS-transformations.

==> bmsthupm.txt <==

\[ u^{\pm} = r \pm t ~.\] 

Note that our convention differs from the one used by Strominger, which is of the form $ t \pm r$. 

The topology (in the sense of homeomorphism, not homotopy) of the past and future null infinities is $\mathcal{I}^{\pm} \simeq \mathbb{R} \otimes S^2$, where $u^{\omega} \in \mathbb{R}$ and unit vector $\hat{x}$ parametrizes $S^2$. We use the antisymmetry of the field strength tensor to write $F_{r u^+ } = F_{rt} = F_{ r u^- } $:


\begin{equation}
F_{rt} = F_{r u^+}  = \frac{e^2}{4\pi} \sum_{j=1}^n \frac{Q_j \gamma_j \left( r- (u^+ - r) \hat{x} \cdot \vec{\beta}_j \right)}{ \abs{ \gamma_j^2 \left( u^+ - r -r \hat{x}\cdot \vec{\beta}_j \right)^2 - (u^+ - r)^2 + r^2 }^{3/2}} ~ .
\end{equation}


We analyze the solution at null infinity by fixing $u^+$ and taking the limit $r \to \infty$. Since the radial part of the Minkowski metric is given by $ds^2 = - d\left( u^- \right)^2 - 2 d u^- dr$, we see that fixing $u^-$ and varying $r$ gives trajectories of zero metric distance. Hence, by fixing $u^+$ and taking $r \to \infty$, we can find the solution for $F_{rt}$ at $\mathcal{I}^+$:

% -> 7-12 12:44

\begin{equation}
\label{FrtI+}
\lim_{r \to \infty} F_{r u^+} (\vec{x} ,u^+ ) = \frac{e^2}{4\pi r^2} \sum_{j=1}^n \frac{Q_j}{ \gamma_j^2  \left( 1+ \hat{x} \cdot \vec{\beta}_j \right)^2} ~ .
\end{equation}

We see that if we take $\beta_j = 0$, we get a Coulomb field for a charge $Q_j$ at $r=0$. 




% DISTINGUISH BETWEEN I^pm AND I^mp?




Similarly, we have:

 
\begin{equation}
\label{FrtI-}
F_{rt} = - F_{r u^-} = - \frac{e^2}{4\pi} \sum_{j=1}^n \frac{Q_j \gamma_j \left( r- (r- u^-) \hat{x} \cdot \vec{\beta}_j \right)}{ \abs{ \gamma_j^2 ( (r- u^-) -r \hat{x}\cdot \vec{\beta}_j )^2 - (r- u^-)^2 + r^2 }^{3/2}} \xrightarrow{ r \to \infty} - \frac{e^2}{4\pi r^2} \sum_{j=1}^n \frac{Q_j}{ \gamma_j^2  ( 1 - \hat{x} \cdot \vec{\beta}_j )^2}
\end{equation}

This is the solution for $F_{rt}$ at $\mathcal{I}^-$: we see that it is related to the solution at $\mathcal{I}^+$ \ref{FrtI+} by $\hat{x} \to - \hat{x}$ as well as a sign flip. Reminding ourselves that $\hat{x} $ is a unit vector on the two-sphere at null infinity, we see that taking $\hat{x} \to - \hat{x}$ corresponds to an \textit{antipodal identification} on the $S^2$. One sees that the two solutions are equal only when $\vec{\beta}_j = 0$ for all $j$. For $\abs{\vec{\beta}} \ll  1$, we have $\frac{1}{\left( 1 \pm \hat{x} \cdot \vec{\beta} \right)^2} \approx 1 \mp 2 \hat{x} \cdot \vec{\beta}$. We thus see that the net effect cancels out between $\mathcal{I}^+$ and $\mathcal{I}^-$. This can be intuitively understood from the fact that if we boost towards $\mathcal{I}^+$, we boost away from $\mathcal{I}^-$.

Note that Strominger distinguishes between the the infinite past of $\mathcal{I}^+$ and the infinite future of $\mathcal{I}^-$ i.e. he defines $\mathcal{I}^+_+ \coloneqq \displaystyle \lim_{u^- \to - \infty} \mathcal{I}^+$ and $\mathcal{I}^-_- \eqqcolon \displaystyle \lim_{u^+ \to + \infty} \mathcal{I}^-$. This is not necessary for the Li\'{e}Nard-Wiechert potential since the expressions for $F_{rt}$ at $\mathcal{I}^{\pm}$ are independent of $u^{\mp}$. For more complicated situations, e.g. when we allow interactions, the solutions at $\mathcal{I}^{\pm}$ need not be constant functions of $u^{\pm}$ anymore. However, we will see that the antipodal identification in the vicinity of $i^0$ persists even in these situations, as well as in the context of gravitational scattering.



% Antip ident. via conf compact(?) ~ Fig 5 strominfr

% 13:56


%15:19!!!

As noted by Strominger \cite{strominfr}, the antipodal matching condition can be seen to arise from the conformal compactification of Minkowski space, which wraps Minkowski space around a cylinder in such a way that $i^0$ is a single point on the cylinder. Null infinity $\mathcal{I} \simeq \mathcal{I}^+ \cup \mathcal{I}^-$ is then equal to the light cone of $i^0$. Because of the conformal invariance of electromagnetism the Li\'{e}nard-Wiechert solution still holds, including the antipodal identification. When we consider the solution close to $i^0$ i.e. the infinite past (future) of $\mathcal{I}^+$ ($\mathcal{I}^-$), we can see that the antipodal identification corresponds to the requirement that the electromagnetic field is continuous along the null generators of $\mathcal{I}$ even when the generators cross $i^0$. This is quite surprising since $i^0$ is generally singular, as are $i^{\pm}$. Their singular nature can be seen from the fact that they are points in the conformal compactification of Minkowski space, AS IS REVIEWED IN APPENDIX A.   

The 







\subsection{Antipodally matched asymptotic symmetries in QED}


We saw that the antipodal matching of the Li\'{e}nard-Wiechert potential can be seen to arise from the requirement that the (electric) fields are continuous along the generators of $\mathcal{I}^{\pm}$. Here we will analyze more general electromagnetic configurations by expanding around null infinity in $1/r$. In addition to using light-cone coordinates, we introduce complex spherical coordinates given by 

\begin{equation}
\label{compcoord}
z = \frac{ x_1 + i x_2 }{ x_3 + r} ~~~ , ~~\bar{z} = \frac{ x_1 - i x_2 }{ x_3 + r} ~~~~; ~~~ r^2  = \vec{x} \cdot \vec{x}~ .
\end{equation} 

In these coordinates, the metric at $\mathcal{I}^+$ is given by: 


\begin{equation}
\label{mink}
ds^2 = - (du^-)^2 + 2 du^- dr + 2r^2 \gamma_{z \bar{z}} dz d\bar{z} ~~~, ~~ \gamma_{z \bar{z}} = \frac{2}{(1+ z \bar{z} )^2}~.
\end{equation}


To define light-cone coordinates at $\mathcal{I}^-$, we follow a convention due to Strominger where the spherical coordinates at $\mathcal{I}^+$ and $\mathcal{I}^-$ are related by the antipodal identification $z\to -1/\bar{z}$. We thus have $z = -\frac{x_3+r}{x_1 - i x_2}$; note that the spherical metric $\gamma_{z \bar{z}}$ is invariant under $z \to -1/\bar{z}$. This convention does a great deal to simplify our expressions, as we will encounter a lot of occurrences where $\mathcal{I}^+$ and $\mathcal{I}^-$ are antipodally matched. The metric at $\mathcal{I}^-$ is the given by:

\begin{equation}
ds^2 = - (du^+)^2 + 2 du^+ dr + 2r^2 \gamma_{z \bar{z}} dz d\bar{z} ~.
\end{equation}

We expand fields $\phi( u^- , r , z , \bar{z})$ around $\mathcal{I}^+$ as:

\begin{equation}
\label{fieldexp}
\phi( u , r , z , \bar{z}) = \sum_{n=0}^{ n = \infty} \frac{ \phi^{(n)} ( u^- , z, \bar{z})}{r^n} ~. 
\end{equation}


We can then rewrite rewrite \ref{FrtI+} and \ref{FrtI-} as:

\begin{equation}
\lim_{r \to \infty} - F^{(2)}_{ru^-} (z,\bar{z}) = \lim_{r \to \infty} F^{(2)}_{ru^+} (z,\bar{z})
\end{equation}


Let us consider general electromagnetic field configurations in the vicinity of $\mathcal{I}^+$. The vector potential tranaforms under $U(1)$ gauge transformations as

\[  \delta_{\varepsilon} A_{\mu} = \partial_{\mu} \varepsilon \]

where $\varepsilon$ is a differentiable function on Minkowski space. We will work in retarded radial gauge, in which the electromagnetic vector potential is required to satisfy \cite{qedinfr}:

\begin{align}
A_r &= 0 \notag \\ 
A_{u^-} \bigg\rvert_{\mathcal{I}^+} &= 0
\end{align}

From the second equality, we see that $A_{u^-} \sim \mathcal{O}\left( 1/r \right)$ in the vicinity of $\mathcal{I}^+$. The total radiated flux at $\mathcal{I}^+$ goes as:


\begin{equation}
\label{radflux}
\int_{\mathcal{I}^+} F_{u^-}^z F_{u^- z} = \int_{\mathcal{I}^+} g^{z\bar{z}}F_{u^- \bar{z}} F_{u^- z}=  \int_{\mathcal{I}^+} (\partial_{u^-} A^z)(\partial_{u^-} A_z) + \dots ~. 
\end{equation}


The spherical metric is given by $g_{z \bar{z}} = \frac{4r^2 }{(1+z \bar{z})^2}$, so that the factors of $r^2$ from integrating over the sphere at $\mathcal{I}^+$ and raising the index on $F_{u^- \bar{z}}$ cancel out. This leads to the requirement that $A_z \sim \mathcal{O}(1)$ for the radiated flux to be finite. The other two terms in the last expression of \ref{radflux} are then $\sim  \mathcal{O}\left( 1/r \right)$ from the fact that $A_{u^-} \sim \mathcal{O}\left( 1/r \right)$. Following the conventions of \cite{qedinfr}, we can now expand $A_{u^-}$ and $A_z$ near $\mathcal{I}^+$ as:

\begin{align}
\label{asympexp}
A_z \left( r,u^-,z,\bar{z}\right) &= A_z \left( u^-,z,\bar{z}\right) + \sum_{n=1}^{\infty} \frac{A_z^{(n)} (u,z,\bar{z})}{r^n} \notag \\
A_{u^-} \left( r,u^- ,z,\bar{z}\right) &= \frac{1}{r} A_{u^-}  \left( u^-,z,\bar{z}\right) + \sum_{n=1}^{\infty} \frac{A_z^{(n)} (u^-,z,\bar{z})}{r^{n+1}}
\end{align}



The field strength tensor components are, to first order(!): 


\begin{align}
F_{z\bar{z}} & = \partial_z A_{\bar{z}} - \partial_{\bar{z}}  A_{z} ~~~~, ~~~ F_{rz}  = - \frac{A^{(1)}_z}{r^2}  \notag\\
F_{u^- z}& = \partial_{u^-} A_z ~~~~~~~~~~~~~~, ~~~ F_{u^- r}  =  \frac{A_{u^-}}{r^2}~ .
\end{align}


In the conventions of \cite{qedinfr}, the electromagnetic equations of motion read: 

\[ \partial^{\mu} F_{\mu \nu} = e^2 j_{\nu} \]

where $j_{\nu}$ is the electromagnetic current. In the language of differential forms, this is

% Check!

\[ d \ast F = e^2 \ast j  ~ .\]

Here, $\ast$ is the Hodge star, which acts on a $p$-form $\omega = \frac{1}{p!} \omega_{\nu_1 \nu_2 \dots \nu_p} d x^{\nu_1} \wedge dx^{\nu_2}\wedge \dots\wedge dx^{\nu_p} $ defined on an $m$-dimensional manifold as



\[\ast \omega = \frac{\sqrt{-g}}{p! (m-p)!} ~  \omega_{\nu_1 \nu_2 \dots \nu_p} ~  \varepsilon^{\nu_1 \nu_2 \dots \nu_p}_{~~~~~~~~~\mu_{p+1} \dots \mu_m} dx^{\mu_{p+1}} \wedge \dots \wedge dx^{\mu_m}  \]

We can then neatly write Gauss' law as for the electric charge $Q$ inside a volume $\Sigma$ as:

\[ Q=  \int_{\Sigma} \ast j = \frac{1}{e^2} \int_{\partial \Sigma} \ast F \]

where we use the equations of motion as well as Stokes' theorem $\int_{\mathcal{M}} d \omega = \int_{\partial \mathcal{M}} \omega$. Note that, using these conventions, $Q$ is a dimensionless number. If we take $\Sigma$ to be a Cauchy surface with a two-sphere of infinite radius as its boundary, we have:

\[ Q = \frac{1}{e^2} \int_{S^2} \ast F = \frac{1}{e^2} \int_{S^2} dz^2 \gamma_{z \bar{z}} F_{ru}^{(2)}  ~  \in \mathbb{Z} \]

Where we used the $1/r$ expansion of $F_{ru} \sim \mathcal{O}(1/r^2)$ as in \ref{fieldexp}. The action of $\ast$ on $F$ gives gives a factor $\sqrt{-g} \sim r^2 \gamma_{z\bar{z}} $ which cancels out the $1/r^2$ multiplying $F^{(2)}_{ru}$. Writing $\partial^{\mu} F_{\mu \nu} = \eta^{\mu \lambda} \partial_{\lambda} F_{\mu \nu}$ and plugging the expansion \ref{asympexp} into the equations of motion, the $\nu = u^-$ component reads \cite{qedinfr} :

\begin{equation}
\gamma_{z \bar{z}} \partial_{u^-} A_{u^-} = \partial_{u^-} \left( \partial_z A_{\bar{z}}    + \partial_{\bar{z}} A_z \right) + e^2 \gamma_{z \bar{z}} j_{u^-} ~~~, ~~ j_{u^-} ( u^- , z, \bar{z} ) = \lim_{r \to \infty} r^2 j_{u^-} (r,  u^- , z, \bar{z} )
\end{equation}

Where we neglected a term proportional to $\partial_r A_{u^-} \sim \mathcal{O}\left( 1/r^2 \right)$ since it is one order lower in $r$ than the other terms. We assume that the field strength tensor at $\mathcal{I}^+$ ends up in the vacuum in the far future \cite{qedinfr}

\begin{equation} 
\label{asympvac}
F_{ u^- z}\bigg\rvert_{\mathcal{I}^+_+} = 0 =  F_{ u^- r}\bigg\rvert_{\mathcal{I}^+_+} 
\end{equation}

where $\mathcal{I}^+_+ = \displaystyle \lim_{u^- \to - \infty} \mathcal{I}^+ $, as defined previously. We will make a similar assumption that the field electromagnetic field starts in the vacuum in the far past of $\mathcal{I}^-$, i.e. at $\displaystyle  \lim_{u^+ \to + \infty} \mathcal{I}^-$. To assume that one starts and ends in the vacuum is conventional in the calculation of scattering processes, but can be shown to be (REQUIRED BY FALL-OFF CONDITIONs(?)).

There is a gauge freedom in the retarded radial gauge which preserves the fall-off conditions required for finite energy. Namely, if we generate a gauge transformation by a function at $\mathcal{I}^+$ $\varepsilon(z,\bar{z}) + \mathcal{O}(1/r)$, the fall-off conditions on $A_{\mu}$ are preserved. The vector potential then transforms as:

\begin{equation}
\delta_{\varepsilon} A_z (u^-,z,\bar{z}) = \partial_z \varepsilon(z , \bar{z}) 
\end{equation}

The other terms in $\delta_{\varepsilon} A_{\mu}$ are weighted by a factor $1/r$, and can thus be neglected to first order. 

HOWEVER, WE COULD ALLOW $A_u$ TO BE PURE GAUGE (STROM LEC 3, $\sim$ 29:00). According to storminger, an analysis shows that this does not further affect the result that the charge only depends on the value of $\varepsilon$ at $\mathcal{I}^{\pm}_{\mp}$, as we show below. 

Ende van stromlec 2.10: ``Indeed,
interesting new developments [59,60,196] suggest that pure gauge modes for which (2.10.3)
is preserved but (2.10.4) is not provide an effective way to understand the \underline{subleading soft
theorem} [2,4] and associated symmetries [58]. So while some basics of asymptotic symmetry
analyses are firmly understood, much remains to be learned.''

Writing the Maxwell action on manifold $\mathcal{M}$ in differential form notation we have:

\begin{equation}
S = \int_{\mathcal{M}} \left( - \frac{1}{2} dA \wedge \ast dA - A \wedge \ast J \right)= - \int_{\partial \mathcal{M}} \frac{1}{2} A \wedge \ast dA + \int_{\mathcal{M}} A\wedge \left( \frac{1}{2} d \ast dA - J \right)
\end{equation}

Where we used the fact that $ d \left( \xi \wedge \omega \right) = d\xi \wedge \omega + (-1)^q \xi \wedge d \omega$ for a $q$-form $\xi$. The manifold under our consideration is $\mathcal{M}= \mathcal{I}^+$, with boundary $ \partial \mathcal{I}^+ \simeq \mathcal{I}^+_- \cup \mathcal{I}^+_+$. 

We now assume that there are \underline{only massive charges}. This situation can be generalized to include massive charges, but this will not be particularly relevant for our purposes, in particular for comparison to the eikonal approximation. The corresponding Noether charge is written in form notation as

\begin{equation}
Q_{\varepsilon}^+ = \frac{1}{e^2} \int_{\mathcal{I}^+_-} \varepsilon \ast F = \frac{1}{e^2} \int_{\mathcal{I}^+} d \left( \varepsilon \ast F \right) - \frac{1}{e^2} \cancelto{0}{\int_{\mathcal{I}^+_+} \varepsilon \ast F} =\frac{1}{e^2} \int_{\mathcal{I}^+} \left( d \varepsilon \ast F + \varepsilon \ast j \right)
\end{equation}

where we used $d \ast F = \ast j$ as well as the fact that there are no massive charges, which \underline{allows us to set $\int_{\mathcal{I}^+_+} \varepsilon \ast F = 0 $}. 

